Revisiting the Kepler field with TESS: Improved ephemerides using TESS 2min data

Up to date planet ephemerides are becoming increasingly important as exoplanet science moves from detecting exoplanets to characterising their architectures and atmospheres in depth. In this work ephemerides are updated for 22 Kepler planets and 4 Kepler planet candidates, constituting all Kepler planets and candidates with sufficient signal to noise in the TESS 2min dataset. A purely photometric method is utilised here to allow ephemeris updates for planets even when they do not posses significant radial velocity data. The obtained ephemerides are of very high precision and at least seven years 'fresher' than archival ephemerides. In particular, significantly reduced period uncertainties for Kepler-411d, Kepler-538b and the candidates K00075.01/K00076.01 are reported. O-C diagrams were generated for all objects, with the most interesting ones discussed here. Updated TTV fits of five known multiplanet systems with significant TTVs were also attempted (Kepler-18, Kepler-25, Kepler-51, Kepler-89, and Kepler-396), however these suffered from the comparative scarcity and dimness of these systems in TESS. Despite these difficulties, TESS has once again shown itself to be an incredibly powerful follow-up instrument as well as a planet-finder in its own right. Extension of the methods used in this paper to the 30min-cadence TESS data and TESS extended mission has the potential to yield updated ephemerides of hundreds more systems in the future.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
